$p$-robust equilibrated flux reconstruction in ${\boldsymbol H}(\mathrm{curl})$ based on local minimizations. Application to a posteriori analysis of the curl-curl problem

We present a local construction of H(curl)-conforming piecewise polynomials satisfying a prescribed curl constraint. We start from a piecewise polynomial not contained in the H(curl) space but satisfying a suitable orthogonality property. The procedure employs minimizations in vertex patches and the outcome is, up to a generic constant independent of the underlying polynomial degree, as accurate as the best-approximations over the entire local versions of H(curl). This allows to design guaranteed, fully computable, constant-free, and polynomial-degree-robust a posteriori error estimates of Prager-Synge type for N\'ed\'elec finite element approximations of the curl-curl problem. A divergence-free decomposition of a divergence-free H(div)-conforming piecewise polynomial, relying on over-constrained minimizations in Raviart-Thomas spaces, is the key ingredient. Numerical results illustrate the theoretical developments.

==> figures/data/adaptivity.txt <==
 i    dof err       est       osc      nor
 0   6762 0.256835  0.247083  0.610572  1.46964
 1   8916 0.18709   0.193788  0.348486  1.47034
 2  17409 0.115676  0.126192  0.197082  1.47075
 3  23997 0.0855524 0.0993044 0.116541  1.47083
 4  34158 0.0723348 0.086193  0.0905496 1.47095
 5  51342 0.0563673 0.0690044 0.0724584 1.47098
 6  64746 0.0504375 0.0632633 0.0578047 1.47099
 7  78684 0.0468126 0.0579088 0.0557934 1.47103
 8  87912 0.0441161 0.0542354 0.0535518 1.47105
 9 107265 0.0414087 0.0499564 0.0516412 1.47106
10 119592 0.038355  0.0461698 0.0477164 1.47108


==> figures/data/hcurve1_pol.txt <==
N err        est_err    osc         norm
1 0.0424106  0.0449844  3.90467e-15 0.187435
2 0.013226   0.0139214  1.14431e-14 0.187464
4 0.00386228 0.00404131 4.45962e-14 0.187473
8 0.00108797 0.00113249 1.4876e-13  0.187481


==> figures/data/hcurve1_sin.txt <==
N err       est_err   osc      norm
1 2.57307   2.30751   3.07455    4.4474
2 1.24901   1.23182   0.400358   4.44313
4 0.241542  0.24258   0.0411219  4.44288
8 0.0619397 0.0628287 0.00473917 4.44288


==> figures/data/hcurve2_uns_pol.txt <==
h        err         est_err     osc         norm
1.41421  0.00850664  0.00917842  1.06339e-14 0.187474
0.805684 0.0026352   0.00280301  3.60994e-14 0.187466
0.392082 0.000754187 0.000805736 6.14689e-14 0.18748
0.213775 0.000228767 0.000239853 2.09377e-13 0.187472


==> figures/data/hcurve2_uns_sin.txt <==
h        err        est_err   osc       norm
1.41421  1.94803    1.7715     2.39887     4.44268
0.805684 0.277917   0.271536   0.134965    4.44288
0.392082 0.0533015  0.0531628  0.00938519  4.44288
0.213775 0.00795765 0.00800117 0.000587128 4.44288


==> figures/data/pcurve_pol.txt <==
p err         est_err     osc         norm
1 0.042410600 0.044984400 3.90467e-15 0.187435
2 0.008505700 0.009177540 8.98667e-15 0.187474
3 0.002960720 0.003253220 2.10180e-14 0.187454
4 0.001184560 0.001325360 3.81679e-14 0.187463
5 0.000580934 0.000664823 8.94997e-13 0.187479
6 0.000326418 0.000372173 1.19455e-11 0.18748


==> figures/data/pcurve_sin.txt <==
p err       est_err   osc       norm
1 2.57307   2.30751   3.07455    4.4474
2 1.60935   1.46378   1.67947    4.44276
3 0.328478  0.321009  0.307795   4.44288
4 0.197832  0.188976  0.139002   4.44288
5 0.0197049 0.0197312 0.0172801  4.44288
6 0.011441  0.0110729 0.00843484 4.44288


==> figures/data/pcurve_uns_pol.txt <==
p err         est_err     osc         norm
1 0.0509749 0.0549682 4.67414e-14 0.187421
2 0.0129872 0.0137716 2.15741e-12 0.187472
3 0.00371676 0.0041415 2.02834e-10 0.187454
4 0.00152975 0.00175049 1.79291e-08 0.187464
5 0.000765769 0.000891759 1.27402e-05 0.187479
6 0.000416739 0.000490095 0.000190881 0.187481


==> figures/data/pcurve_uns_sin.txt <==
p err       est_err   osc       norm
1 2.69415   2.46241   4.04909   4.44944
2 1.94803   1.7715    2.39887   4.44268
3 0.391345  0.392023  0.444567  4.44289
4 0.264678  0.253155  0.223015  4.44288
5 0.0261374 0.0266783 0.0263895 4.44288
6 0.0165071 0.015944  0.0116923 4.44288


==> figures/data_old/adaptivity.txt <==
 i    dof err       est       osc      nor
 0   6762 0.256835  0.247223  1.70966  1.46964
 1   9162 0.185062  0.192372  1.15502  1.47036
 2  17748 0.114514  0.126861  0.75294  1.47087
 3  25845 0.0852993 0.099144  0.575124 1.47089
 4  41748 0.0685565 0.0830055 0.465362 1.47101
 5  52011 0.0574914 0.0712799 0.418163 1.47102
 6  58299 0.0524013 0.0648114 0.392197 1.47104
 7  71988 0.0488198 0.0594326 0.382835 1.47106
 8  83265 0.0451373 0.0543925 0.376666 1.47108
 9  94356 0.0432343 0.0519613 0.373507 1.47108
10 103230 0.0417736 0.0502646 0.361607 1.47107


==> figures/data_old/hcurve1_pol.txt <==
N err        est_err    osc         norm
1 0.0424106  0.0449844  3.90467e-15 0.187435
2 0.013226   0.0139214  1.14431e-14 0.187464
4 0.00386228 0.00404131 4.45962e-14 0.187473
8 0.00108797 0.00113249 1.4876e-13  0.187481


==> figures/data_old/hcurve1_sin.txt <==
N err       est_err   osc      norm
1 2.57307   2.34242   9.48585  4.4474
2 1.24901   1.22909   2.505    4.44313
4 0.241542  0.242666  0.503516 4.44288
8 0.0619397 0.0628341 0.115798 4.44288


==> figures/data_old/hcurve2_uns_pol.txt <==
h        err         est_err     osc         norm
1.41421  0.00850664  0.00917842  1.06339e-14 0.187474
0.805684 0.0026352   0.00280301  3.60994e-14 0.187466
0.392082 0.000754187 0.000805736 6.14689e-14 0.18748
0.213775 0.000228767 0.000239853 2.09377e-13 0.187472


==> figures/data_old/hcurve2_uns_sin.txt <==
h        err        est_err   osc       norm
1.41421  1.94803    1.77396   6.19414   4.44268
0.805684 0.277917   0.271577  0.716537  4.44288
0.392082 0.0533015  0.0531627 0.0936749 4.44288
0.213775 0.00795765 0.00800106 0.0114496 4.44288


==> figures/data_old/pcurve_pol.txt <==
p err         est_err     osc         norm
1 0.042410600 0.044984400 3.90467e-15 0.187435
2 0.008505700 0.009177540 8.98667e-15 0.187474
3 0.002960720 0.003253220 2.10180e-14 0.187454
4 0.001184560 0.001325360 3.81679e-14 0.187463
5 0.000580934 0.000664823 8.94997e-13 0.187479
6 0.000326418 0.000372173 1.19455e-11 0.18748


==> figures/data_old/pcurve_sin.txt <==
p err       est_err   osc       norm
1 2.57307   2.34242   9.48585   4.4474
2 1.60935   1.46495   5.27312   4.44276
3 0.328478  0.321049  0.966729  4.44288
4 0.197832  0.188986  0.43665   4.44288
5 0.0197049 0.0197326 0.0542708 4.44288
6 0.011441  0.0111301 0.0191596 4.44288


==> figures/data_old/pcurve_uns_pol.txt <==
p err         est_err     osc         norm
1 0.0148359   0.0156152   1.33448e-14 0.187462
2 0.0026352   0.00280301  3.60994e-14 0.187466
3 0.000809707 0.000882001 5.74801e-14 0.187477
4 0.000344624 0.000378828 1.13395e-13 0.18748
5 0.0001766   0.000190968 2.09152e-12 0.187476
6 0.0001036   0.000107146 1.43998e-11 0.18747


==> figures/data_old/pcurve_uns_sin.txt <==
p err         est_err     osc         norm
1 1.13218     1.09127     3.27156     4.44291
2 0.305713    0.298766    0.773529    4.44288
3 0.0682666   0.0668438   0.154529    4.44288
4 0.0154261   0.0151922   0.0301213   4.44288
5 0.00216371  0.00213525  0.0045504   4.44288
6 0.000482835 0.000478038 0.000760251 4.44288

